Monte Carlo quasi-interpolation of spherical data

We establish a deterministic and stochastic spherical quasi-interpolation framework featuring scaled zonal kernels derived from radial basis functions on the ambient Euclidean space. The method incorporates both quasi-Monte Carlo and Monte Carlo quadrature rules to construct easily computable quasi-interpolants, which provide efficient approximation to Sobolev-space functions for both clean and noisy data. To enhance the approximation power and robustness of our quasi-interpolants, we develop a multilevel method in which quasi-interpolants constructed with graded resolutions join force to reduce the error of approximation. In addition, we derive probabilistic concentration inequalities for our quasi-interpolants in pertinent stochastic settings. The construction of our quasi-interpolants does not require solving any linear system of equations. Numerical experiments show that our quasi-interpolation algorithm is more stable and robust against noise than comparable ones in the literature.

==> CS_2.dat <==
L2err0	L2err0_G	L2err0_M	L2err0_T	Lvec	Nx	Var7	N
0.195259	0.042149	0.0244893	0.0182548	20	1656		1681
0.192713	0.035576	0.0203814	0.0155377	24	2280		2401
0.147646	0.0307241	0.0174161	0.0132236	28	3162		3249
0.124683	0.0269174	0.0153583	0.0115085	32	4188		4225
0.108795	0.0239355	0.0136627	0.0103886	36	5154		5329
0.10735	0.0214913	0.0123045	0.00930117	40	6444		6561
0.0938275	0.0195929	0.0112025	0.00842002	44	7878		7921
0.0804852	0.0181069	0.0102509	0.00780469	48	9182		9409
0.0724814	0.0167376	0.00950502	0.00717464	52	10880		11025
0.0683398	0.0156104	0.00881497	0.00663889	56	12722		12769
0.0610237	0.0145791	0.00825798	0.00624969	60	14368		14641
0.0590548	0.0137	0.00767368	0.00583916	64	16474		16641
0.052804	0.0128767	0.00728789	0.00547927	68	18724		18769
0.0578574	0.0121613	0.00688034	0.00521172	72	20708		21025
0.0475616	0.011485	0.00648787	0.00492306	76	23222		23409
0.04573	0.0109082	0.00620336	0.00466471	80	25880		25921


==> CS_4.dat <==
L2err0	L2err0_G	L2err0_M	L2err0_T	Lvec	Nx	Var7	N
0.171567	0.00609346	0.00338412	0.00216919	20	1656		1681
0.125726	0.00431233	0.00237887	0.00158834	24	2280		2401
0.10838	0.00319819	0.00175832	0.0011514	28	3162		3249
0.0892933	0.00246674	0.00135337	0.000873618	32	4188		4225
0.0773985	0.00195344	0.00106961	0.000712342	36	5154		5329
0.0635369	0.00159201	0.0008704	0.000571624	40	6444		6561
0.06208	0.0013226	0.000722205	0.000468839	44	7878		7921
0.0577943	0.00111917	0.000610491	0.00040295	48	9182		9409
0.051314	0.000957013	0.000521618	0.000340733	52	10880		11025
0.0480961	0.000820771	0.000447051	0.000291861	56	12722		12769
0.0429445	0.000719539	0.000391687	0.000258742	60	14368		14641
0.0425608	0.000635736	0.000345891	0.000225953	64	16474		16641
0.0366403	0.000561112	0.000305136	0.000199018	68	18724		18769
0.0345635	0.000504535	0.00027425	0.000180094	72	20708		21025
0.0314883	0.000452742	0.000246007	0.000160737	76	23222		23409
0.0292043	0.000410697	0.000223084	0.000144341	80	25880		25921


==> CS_6.dat <==
L2err0	L2err0_G	L2err0_M	L2err0_T	Lvec	Nx	Var7	N
0.0834005	0.00139519	0.000713281	0.00025049	20	1656		1681
0.0666993	0.000832565	0.000423217	0.000149871	24	2280		2401
0.0585856	0.000531722	0.000269119	7.96821e-05	28	3162		3249
0.0470458	0.000363773	0.000183547	5.00476e-05	32	4188		4225
0.0411126	0.000257495	0.000129509	3.61028e-05	36	5154		5329
0.0320427	0.000189918	9.52853e-05	2.59336e-05	40	6444		6561
0.0284259	0.000143144	7.16929e-05	1.92533e-05	44	7878		7921
0.0264781	0.000111375	5.57011e-05	1.51635e-05	48	9182		9409
0.0233606	8.7755e-05	4.38497e-05	1.1724e-05	52	10880		11025
0.0226966	7.04463e-05	3.51746e-05	9.26325e-06	56	12722		12769
0.0213015	5.76485e-05	2.87622e-05	7.72406e-06	60	14368		14641
0.0220086	4.74526e-05	2.36557e-05	6.32201e-06	64	16474		16641
0.0156829	3.96785e-05	1.97635e-05	5.22143e-06	68	18724		18769
0.0169558	3.37404e-05	1.67983e-05	4.48616e-06	72	20708		21025
0.0165137	2.86164e-05	1.42382e-05	3.76897e-06	76	23222		23409
0.0134124	2.46796e-05	1.22736e-05	3.20793e-06	80	25880		25921


==> L2err_gauss_sphHarm64_multi.dat <==
       h    L2err_m2     L2err_m4    L2err_m6
1.000000e-01  2.0086e-01   1.9147e-01   2.3047e-01
5.000000e-02  3.6508e-02   1.4190e-02   1.2355e-02
2.500000e-02  3.5603e-03   6.7247e-04   3.5042e-04
1.250000e-02  5.9057e-04   4.1735e-05   1.1720e-05
6.250000e-03  8.1362e-05   2.3667e-06   4.4101e-07


==> L2err_gauss_sphHarm64_multi_N.dat <==
N    L2err_m2    L2err_m4    L2err_m6
100    2.0086e-01    1.9147e-01    2.3047e-01
400    3.6508e-02    1.4190e-02    1.2355e-02
1600    3.5603e-03    6.7247e-04    3.5042e-04
6400    5.9057e-04    4.1735e-05    1.1720e-05
25600    8.1362e-05    2.3667e-06    4.4101e-07


==> L2err_gauss_sphHarm64_single.dat <==
       h    L2err_m2     L2err_m4    L2err_m6
1.000000e-01  1.4459e-01   1.1098e-01   9.1231e-02
5.000000e-02  6.3503e-02   1.9768e-02   1.2553e-02
2.500000e-02  3.2235e-02   3.9516e-03   9.5022e-04
1.250000e-02  1.6425e-02   1.0037e-03   1.0743e-04
6.250000e-03  8.2947e-03   2.5636e-04   1.3952e-05


==> L2err_gauss_sphHarm64_single_N.dat <==
N    L2err_m2    L2err_m4    L2err_m6
100    1.4459e-01    1.1098e-01    9.1231e-02
400    6.3503e-02    1.9768e-02    1.2553e-02
1600    3.2235e-02    3.9516e-03    9.5022e-04
6400    1.6425e-02    1.0037e-03    1.0743e-04
25600    8.2947e-03    2.5636e-04    1.3952e-05


==> L2err_hyper_001.dat <==
Nx	L2err_hyper
438	0.0103743315882428
948	0.00771276078593688
1542	0.00738868712057385
3006	0.00733868426107327
5358	0.00736893543980774
8648	0.00739093275573598
14708	0.00732232026512697
25880	0.00729884692975791


==> L2err_hyper_01.dat <==
Nx	L2err_hyper
438	0.0731492284324759
948	0.0743845292979278
1542	0.073383509076457
3006	0.0733543930453717
5358	0.0735693885729128
8648	0.0736818983819833
14708	0.0732301304955437
25880	0.0728837176297867


==> Linferr_gauss_sphHarm64_multi.dat <==
        h                 Linferr_m2     Linferr_m4    Linferr_m6
1.000000e-01  5.5353e-01   5.1740e-01   6.0348e-01
5.000000e-02  1.4349e-01   5.3851e-02   3.9916e-02
2.500000e-02  2.4312e-02   4.3019e-03   1.8512e-03
1.250000e-02  4.3515e-03   2.9926e-04   8.5250e-05
6.250000e-03  7.4914e-04   2.1510e-05   3.2822e-06


==> Linferr_gauss_sphHarm64_multi_N.dat <==
N    Linferr_m2    Linferr_m4    Linferr_m6
100    5.5353e-01    5.1740e-01    6.0348e-01
400    1.4349e-01    5.3851e-02    3.9916e-02
1600    2.4312e-02    4.3019e-03    1.8512e-03
6400    4.3515e-03    2.9926e-04    8.5250e-05
25600    7.4914e-04    2.1510e-05    3.2822e-06


==> Linferr_gauss_sphHarm64_single.dat <==
          h               Linferr_m2     Linferr_m4    Linferr_m6
1.000000e-01  5.3631e-01   4.3470e-01   3.6059e-01
5.000000e-02  2.4658e-01   1.1556e-01   7.3262e-02
2.500000e-02  8.6996e-02   1.5267e-02   5.4708e-03
1.250000e-02  4.1328e-02   2.5414e-03   2.7766e-04
6.250000e-03  2.0791e-02   6.4259e-04   3.4971e-05


==> Linferr_gauss_sphHarm64_single_N.dat <==
N    Linferr_m2    Linferr_m4    Linferr_m6
100    5.3631e-01    4.3470e-01    3.6059e-01
400    2.4658e-01    1.1556e-01    7.3262e-02
1600    8.6996e-02    1.5267e-02    5.4708e-03
6400    4.1328e-02    2.5414e-03    2.7766e-04
25600    2.0791e-02    6.4259e-04    3.4971e-05


==> RD_2.dat <==
L2err0	N
0.116859	1681
0.0959891	2401
0.0787867	3249
0.0760041	4225
0.0665858	5329
0.0745266	6561
0.0624279	7921
0.0522398	9409
0.0552554	11025
0.0429644	12769
0.044794	14641
0.0455863	16641
0.0440227	18769
0.0344287	21025
0.0345414	23409
0.0339283	25921


==> RD_4.dat <==
L2err0	N
0.0720378	1681
0.0675539	2401
0.0472204	3249
0.0417516	4225
0.0358909	5329
0.0325942	6561
0.0252495	7921
0.0220696	9409
0.0207321	11025
0.0209893	12769
0.017814	14641
0.0160443	16641
0.0129202	18769
0.0125621	21025
0.011904	23409
0.0110767	25921


==> RD_6.dat <==
L2err0	N
0.0511098	1681
0.0386484	2401
0.0282384	3249
0.0288231	4225
0.019319	5329
0.0178517	6561
0.0157948	7921
0.0126206	9409
0.0125889	11025
0.00950566	12769
0.00920263	14641
0.0087812	16641
0.00763459	18769
0.00732794	21025
0.00632119	23409
0.00574413	25921


==> filter_001_4_2.dat <==
Nx	L2err_sphQI_4	L2err_hyper	L2err_sphQI_2
438	0.07250702	0.03069137	0.177451
948	0.02974517	0.03088032	0.07171043
1542	0.02334374	0.02978697	0.03314779
3006	0.02003994	0.03042711	0.0105402
5358	0.01689115	0.02927727	0.005769042
8648	0.01492556	0.0295237	0.004665057
14708	0.01343605	0.02936586	0.003975635
25880	0.01135726	0.02888026	0.003390528


==> filter_01_4_2.dat <==
Nx	L2err_sphQI_4	L2err_hyper	L2err_sphQI_2
438	0.1068913	0.08162055	0.1975814
948	0.07151502	0.08383583	0.1008024
1542	0.06290172	0.08197523	0.07146522
3006	0.05328354	0.08078674	0.05478717
5358	0.0456502	0.0791567	0.04708392
8648	0.04062379	0.07960467	0.04151829
14708	0.03547438	0.07843108	0.03635193
25880	0.03080547	0.0775134	0.03150061


==> multi_single_Y64.dat <==
INF_Error_multi(col1) INF_Error_multi(col2) INF_Error_multi(col3) L2err_multi(col1) L2err_multi(col2) L2err_multi(col3) L2err_sphQI(col1) L2err_sphQI(col2) L2err_sphQI(col3) inf_err_sphQI(col1) inf_err_sphQI(col2) inf_err_sphQI(col3) INF_Error_multi_0 L2err_multi_0 L2err_sphQI_0 inf_err_sphQI_0 all_N 
0.750733 0.779117 0.801211 0.298303 0.298843 0.299577 0.262956 0.272740 0.291926 0.664367 0.805569 0.839187 0.750703 0.298299 0.262978 0.663921 625.000000
0.232523 0.260263 0.292663 0.091996 0.093279 0.097230 0.165222 0.172471 0.181428 0.416324 0.506449 0.590606 0.232499 0.091998 0.165289 0.414347 2401.000000
0.021891 0.067856 0.127384 0.008386 0.017375 0.031883 0.093304 0.101869 0.115423 0.234883 0.326082 0.376906 0.021871 0.008381 0.093248 0.233733 9409.000000
0.003715 0.040578 0.081331 0.001158 0.010033 0.019944 0.049555 0.054035 0.071064 0.125052 0.169542 0.279596 0.003649 0.001138 0.049594 0.124311 37249.000000
0.000737 0.029748 0.060589 0.000161 0.006842 0.013740 0.025593 0.032349 0.042845 0.064845 0.128606 0.168845 0.000518 0.000086 0.025583 0.064126 148225.000000


==> multi_single_frank.dat <==
INF_Error_multi(col1) INF_Error_multi(col2) INF_Error_multi(col3) L2err_multi(col1) L2err_multi(col2) L2err_multi(col3) L2err_sphQI(col1) L2err_sphQI(col2) L2err_sphQI(col3) inf_err_sphQI(col1) inf_err_sphQI(col2) inf_err_sphQI(col3) INF_Error_multi_0 L2err_multi_0 L2err_sphQI_0 inf_err_sphQI_0 all_N 
0.317599 0.320178 0.326186 0.089834 0.090796 0.093183 0.077369 0.102871 0.155855 0.295589 0.328755 0.443615 0.317575 0.089830 0.077468 0.296322 169.000000
0.159892 0.163056 0.169241 0.029674 0.033089 0.042417 0.049071 0.073422 0.109701 0.218740 0.222554 0.267739 0.159909 0.029669 0.049025 0.218461 625.000000
0.040695 0.049711 0.074066 0.007109 0.016875 0.031487 0.029557 0.044584 0.072802 0.146097 0.179271 0.187888 0.040657 0.007106 0.029538 0.145824 2401.000000
0.019233 0.027539 0.046300 0.003521 0.010612 0.020234 0.016780 0.029723 0.049964 0.087658 0.086435 0.112364 0.019239 0.003519 0.016792 0.087599 9409.000000
0.006809 0.016658 0.033153 0.000921 0.006885 0.013680 0.009116 0.020466 0.035683 0.048882 0.062118 0.085621 0.006792 0.000912 0.009103 0.048708 37249.000000


==> multi_single_frank0001.dat <==
INF_Error_multi	L2err_multi	all_n	all_N
0.317641528694365	0.0898229098789882	12	169
0.159893010303741	0.029670155123697	24	625
0.0407210101334098	0.00711175530379496	48	2401
0.0144407952483025	0.00242892650109654	96	9408
0.00721864575760616	0.000963843455058144	192	37249


==> qi_nosie01_2_01.dat <==
L2err_sphQI	Nx
0.596071	438.000000
0.457414	632.000000
0.319164	948.000000
0.243854	1228.000000
0.187404	1542.000000
0.136571	2018.000000
0.111023	2418.000000
0.087644	3006.000000
0.076872	3488.000000
0.069124	4008.000000
0.061801	4756.000000
0.058935	5358.000000
0.055310	6218.000000
0.052837	6906.000000
0.050224	7878.000000
0.048564	8648.000000
0.047322	9456.000000
0.045431	10588.000000
0.044273	11478.000000
0.042758	12722.000000
0.042051	13698.000000
0.040912	14708.000000
0.039609	16112.000000
0.038655	17208.000000
0.037693	18724.000000
0.036928	19902.000000
0.036095	21530.000000
0.035351	22794.000000
0.034595	24092.000000
0.033934	25880.000000


==> qi_nosie01_4_02.dat <==
L2err_sphQI	Nx
0.208124	438
0.079609	948
0.061734	1542
0.047704	3006
0.037961	5358
0.031443	8648
0.025481	14708
0.019924	25880


==> qi_nosie_01_2.dat <==
L2err_sphQI	Nx
0.104925473801568	438
0.0909212603147191	948
0.082154836829992	1542
0.0713003273802564	3006
0.0626775955963012	5358
0.0567636038882089	8648
0.0502987570913917	14708
0.0440354582364901	25880


==> qi_nosie_4_02.dat <==
L2err_sphQI	Nx
0.181142	438
0.026583	948
0.007523	1542
0.005035	3006
0.003959	5358
0.003284	8648
0.002672	14708
0.002134	25880


==> qi_nosie_RD001_2.dat <==
L2err0	Nx
0.301275074248848	438
0.203429308829514	948
0.194457281645898	1542
0.15463837000492	3006
0.131597746154214	5358
0.116827438956618	8648
0.0986860359567027	14708
0.0795791077419864	25880


==> qi_nosie_RD001_4.dat <==
L2err0	Nx
0.166117921969609	438
0.127054618014299	948
0.118448821572384	1542
0.0875182411255913	3006
0.0787058752282983	5358
0.0596705805991583	8648
0.0528312652167078	14708
0.0428213910997979	25880


==> qi_nosie_RD001_4_07.dat <==
L2err0	Nx
0.273316437549066	438
0.222490998172886	948
0.137117098072835	1542
0.128229009987346	3006
0.100673201340049	6218
0.0567281346776723	12722
0.0525649588845759	17208
0.0581702190114898	21530
0.049665521597508	25880


==> qi_nosie_RD01_2.dat <==
L2err0	Nx
0.220316718825141	438
0.186486373540883	948
0.174952983804017	1542
0.14885838711971	3006
0.14053513689755	5358
0.124069034520051	8648
0.110673835309785	14708
0.101016081342196	25880


==> qi_nosie_RD01_4.dat <==
L2err0	Nx
0.18214290905005	438
0.147713397835283	948
0.115018920202044	1542
0.0947247105726045	3006
0.0741622367268063	5358
0.0643127362835248	8648
0.0535764512304506	14708
0.0434478867859755	25880


==> together_2.dat <==
n	L2err0	L2err0_G	L2err0_M
1.600000e+03	1.403737e-01	4.946875e-02	3.240126e-02
2.304000e+03	1.135482e-01	4.121085e-02	2.688217e-02
3.136000e+03	1.031595e-01	3.572047e-02	2.323054e-02
4.096000e+03	7.967805e-02	3.141666e-02	2.039245e-02
5.184000e+03	7.246216e-02	2.802494e-02	1.816063e-02
6.400000e+03	6.981014e-02	2.528561e-02	1.636479e-02
7.744000e+03	5.741698e-02	2.314501e-02	1.496447e-02
9.216000e+03	5.208953e-02	2.131369e-02	1.376873e-02
1.081600e+04	4.642230e-02	1.960981e-02	1.265896e-02
1.254400e+04	4.172685e-02	1.833752e-02	1.183034e-02
1.440000e+04	4.201182e-02	1.715010e-02	1.105839e-02
1.638400e+04	3.844816e-02	1.604686e-02	1.034222e-02
1.849600e+04	3.412668e-02	1.514847e-02	9.759193e-03
2.073600e+04	3.134527e-02	1.436020e-02	9.247983e-03
2.310400e+04	3.206044e-02	1.355722e-02	8.728007e-03
2.560000e+04	3.066687e-02	1.291336e-02	8.311052e-03


==> together_2_T.dat <==
Nx	L2err_T
1.656000e+03	2.430513e-02
2.418000e+03	1.433318e-02
3.324000e+03	1.017971e-02
4.374000e+03	8.200741e-03
5.568000e+03	7.063406e-03
6.906000e+03	6.299651e-03
8.388000e+03	5.698957e-03
1.001400e+04	5.215052e-03
1.178400e+04	4.806431e-03
1.369800e+04	4.459183e-03
1.575600e+04	4.159237e-03
1.833800e+04	3.856742e-03
2.070800e+04	3.630190e-03
2.322200e+04	3.428844e-03
2.588000e+04	3.248681e-03


==> together_4.dat <==
n	L2err0	L2err0_G	L2err0_M
1.600000e+03	6.626331e-02	8.240651e-03	3.656369e-03
2.304000e+03	4.933862e-02	5.875043e-03	2.252836e-03
3.136000e+03	4.049205e-02	4.372063e-03	1.496323e-03
4.096000e+03	3.972858e-02	3.412862e-03	1.079166e-03
5.184000e+03	2.765829e-02	2.699769e-03	8.407968e-04
6.400000e+03	2.556179e-02	2.213340e-03	6.787962e-04
7.744000e+03	2.182703e-02	1.839506e-03	5.592674e-04
9.216000e+03	1.948921e-02	1.548449e-03	4.688803e-04
1.081600e+04	1.666588e-02	1.332440e-03	4.023116e-04
1.254400e+04	1.644200e-02	1.153198e-03	3.475511e-04
1.440000e+04	1.499559e-02	1.009758e-03	3.038807e-04
1.638400e+04	1.408700e-02	8.864473e-04	2.664145e-04
1.849600e+04	1.188868e-02	7.879306e-04	2.365288e-04
2.073600e+04	1.168961e-02	7.042197e-04	2.111916e-04
2.310400e+04	1.052390e-02	6.324810e-04	1.895069e-04
2.560000e+04	9.225273e-03	5.716287e-04	1.711338e-04


==> together_4_T.dat <==
Nx	L2err_T
1.656000e+03	3.299551e-03
2.418000e+03	1.277329e-03
3.324000e+03	7.520849e-04
4.374000e+03	5.397495e-04
5.568000e+03	4.214535e-04
6.906000e+03	3.401508e-04
8.388000e+03	2.806307e-04
1.001400e+04	2.355053e-04
1.178400e+04	2.004653e-04
1.369800e+04	1.727038e-04
1.575600e+04	1.503330e-04
1.833800e+04	1.293286e-04
2.070800e+04	1.146349e-04
2.322200e+04	1.023101e-04
2.588000e+04	9.187101e-05


==> together_6.dat <==
n	L2err0	L2err0_G	L2err0_M
1.600000e+03	4.794732e-02	1.447226e-03	2.461309e-03
2.304000e+03	3.799212e-02	8.631459e-04	1.478364e-03
3.136000e+03	2.452066e-02	5.526988e-04	9.512688e-04
4.096000e+03	2.107416e-02	3.788116e-04	6.543886e-04
5.184000e+03	1.676807e-02	2.686905e-04	4.654838e-04
6.400000e+03	1.486993e-02	1.984703e-04	3.446185e-04
7.744000e+03	1.343193e-02	1.505190e-04	2.618421e-04
9.216000e+03	1.153753e-02	1.164397e-04	2.028705e-04
1.081600e+04	1.036370e-02	9.245331e-05	1.612890e-04
1.254400e+04	9.541199e-03	7.412927e-05	1.294659e-04
1.440000e+04	8.074331e-03	6.082618e-05	1.063344e-04
1.638400e+04	6.978050e-03	4.990559e-05	8.731680e-05
1.849600e+04	6.472300e-03	4.207760e-05	7.367514e-05
2.073600e+04	6.381460e-03	3.543211e-05	6.208014e-05
2.310400e+04	5.999679e-03	3.031233e-05	5.314103e-05
2.560000e+04	5.352701e-03	2.610994e-05	4.579795e-05


==> together_6_T.dat <==
Nx	L2err_T
1.656000e+03	8.352680e-04
2.418000e+03	1.938203e-04
3.324000e+03	7.436346e-05
4.374000e+03	4.360952e-05
5.568000e+03	3.010095e-05
6.906000e+03	2.185153e-05
8.388000e+03	1.638624e-05
1.001400e+04	1.260507e-05
1.178400e+04	9.903119e-06
1.369800e+04	7.921299e-06
1.575600e+04	6.434883e-06
1.833800e+04	5.135891e-06
2.070800e+04	4.286815e-06
2.322200e+04	3.615039e-06
2.588000e+04	3.076598e-06

